NeRF as a Non-Distant Environment Emitter in Physics-based Inverse Rendering

Physics-based inverse rendering enables joint optimization of shape, material, and lighting based on captured 2D images. To ensure accurate reconstruction, using a light model that closely resembles the captured environment is essential. Although the widely adopted distant environmental lighting model is adequate in many cases, we demonstrate that its inability to capture spatially varying illumination can lead to inaccurate reconstructions in many real-world inverse rendering scenarios. To address this limitation, we incorporate NeRF as a non-distant environment emitter into the inverse rendering pipeline. Additionally, we introduce an emitter importance sampling technique for NeRF to reduce the rendering variance. Through comparisons on both real and synthetic datasets, our results demonstrate that our NeRF-based emitter offers a more precise representation of scene lighting, thereby improving the accuracy of inverse rendering.

==> figures/all_results/boar_cornell_baked.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2335.60962106bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36260776)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boar_cornell_baked.pdf}}%
    {\smaller
    \put(0.32861308,0.35538845){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Original Lighting\end{tabular}}}}%
    \put(0.08199773,0.00355087){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT Shape\end{tabular}}}}%
    \put(0.24655774,0.00262684){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.41108318,0.00355087){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.58914036,0.00226742){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT\end{tabular}}}}%
    \put(0.75332707,0.0013434){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.91785252,0.00226742){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{boar_cornell_baked.pdf}}%
    \put(0.75326255,0.35538845){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{boar_cornell_baked.pdf}}%
    \put(0.08226272,0.35534006){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference Image\end{tabular}}}}%
    }
  \end{picture}%
\endgroup%


==> figures/all_results/head_staircase_v2.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2335.60962106bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36260776)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    {\smaller
    \put(0,0){\includegraphics[width=\unitlength,page=1]{head_staircase_v2.pdf}}%
    \put(0.32861308,0.35538845){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Original Lighting\end{tabular}}}}%
    \put(0.08199773,0.00355087){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT Shape\end{tabular}}}}%
    \put(0.24655774,0.00262684){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.41108318,0.00355087){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.58914036,0.00226742){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT\end{tabular}}}}%
    \put(0.75332707,0.0013434){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.91785252,0.00226742){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{head_staircase_v2.pdf}}%
    \put(0.75326255,0.35538845){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{head_staircase_v2.pdf}}%
    \put(0.08226272,0.35534006){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference Image\end{tabular}}}}%
    }
  \end{picture}%
\endgroup%


==> figures/all_results/hotdog-diffuse_bedroom_v2.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2335.60962106bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36260776)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    {\smaller
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hotdog-diffuse_bedroom_v2.pdf}}%
    \put(0.32861308,0.35538845){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Original Lighting\end{tabular}}}}%
    \put(0.08199773,0.00355087){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT Shape\end{tabular}}}}%
    \put(0.24655774,0.00262684){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.41108318,0.00355087){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.58914036,0.00226742){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT\end{tabular}}}}%
    \put(0.75332707,0.0013434){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.91785252,0.00226742){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hotdog-diffuse_bedroom_v2.pdf}}%
    \put(0.75326255,0.35538845){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hotdog-diffuse_bedroom_v2.pdf}}%
    \put(0.08226272,0.35534006){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference Image\end{tabular}}}}%
    }
  \end{picture}%
\endgroup%


==> figures/all_results/teapot-unirough-0.2_bedroom_v2.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2335.60962106bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36260776)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    {\smaller
    \put(0,0){\includegraphics[width=\unitlength,page=1]{teapot-unirough-0.2_bedroom_v2.pdf}}%
    \put(0.32861308,0.35538845){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Original Lighting\end{tabular}}}}%
    \put(0.08199773,0.00355087){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT Shape\end{tabular}}}}%
    \put(0.24655774,0.00262684){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.41108318,0.00355087){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.58914036,0.00226742){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT\end{tabular}}}}%
    \put(0.75332707,0.0013434){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.91785252,0.00226742){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{teapot-unirough-0.2_bedroom_v2.pdf}}%
    \put(0.75326255,0.35538845){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{teapot-unirough-0.2_bedroom_v2.pdf}}%
    \put(0.08226272,0.35534006){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference Image\end{tabular}}}}%
    }
  \end{picture}%
\endgroup%


==> figures/all_results_real/bear.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1951.344369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43136172)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bear.pdf}}%
    \put(0.09814548,0.42266285){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference Image\end{tabular}}}}%
    \put(0.09814548,0.0054682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT Shape\end{tabular}}}}%
    \put(0.2951112,0.00436221){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.49203554,0.0054682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.70515633,0.00393202){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.90167523,0.00282603){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.80313585,0.42272076){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bear.pdf}}%
    \put(0.39332515,0.42272076){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Original Lighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bear.pdf}}%
  \end{picture}%
\endgroup%


==> figures/all_results_real/dog_office.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1951.344369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43136172)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dog_office.pdf}}%
    \put(0.09814548,0.42266285){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference Image\end{tabular}}}}%
    \put(0.09814548,0.0054682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT Shape\end{tabular}}}}%
    \put(0.2951112,0.00436221){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.49203554,0.0054682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.70515633,0.00393202){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.90167523,0.00282603){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.80313585,0.42272076){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dog_office.pdf}}%
    \put(0.39332515,0.42272076){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Original Lighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dog_office.pdf}}%
  \end{picture}%
\endgroup%


==> figures/all_results_real/suzume_chair.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1951.344369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43136172)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{suzume_chair.pdf}}%
    \put(0.09814548,0.42266285){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference Image\end{tabular}}}}%
    \put(0.09814548,0.0054682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT Shape\end{tabular}}}}%
    \put(0.2951112,0.00436221){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.49203554,0.0054682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.70515633,0.00393202){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.90167523,0.00282603){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.80313585,0.42272076){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{suzume_chair.pdf}}%
    \put(0.39332515,0.42272076){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Original Lighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{suzume_chair.pdf}}%
  \end{picture}%
\endgroup%


==> figures/all_results_real/tall_dog.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1951.344369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43136172)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tall_dog.pdf}}%
    \put(0.09814548,0.42266285){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference Image\end{tabular}}}}%
    \put(0.09814548,0.0054682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}GT Shape\end{tabular}}}}%
    \put(0.2951112,0.00436221){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.49203554,0.0054682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.70515633,0.00393202){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ours\end{tabular}}}}%
    \put(0.90167523,0.00282603){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Envmap Baseline\end{tabular}}}}%
    \put(0.80313585,0.42272076){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{tall_dog.pdf}}%
    \put(0.39332515,0.42272076){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Original Lighting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{tall_dog.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cluster/clustering.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1190.57228869bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25748378)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{clustering.pdf}}%
    {\footnotesize
    \put(0.63508453,0.20356657){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\lambda_i$\end{tabular}}}}%
    \put(0.17267795,0.00359721){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(1)\end{tabular}}}}%
    \put(0.48271272,0.00243451){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(2)\end{tabular}}}}%
    \put(0.84465001,0.00359721){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(3)\end{tabular}}}}%
    \put(0.69216095,0.10050805){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\mycontour{(a)}\end{tabular}}}}%
    \put(0.81317935,0.14669903){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\mycontour{(b)}\end{tabular}}}}%
    }{\scriptsize
    \put(0.94608782,0.14264779){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.94636149,0.0242527){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
    }
  \end{picture}%
\endgroup%


==> figures/gradient_images/cube_v2.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500.68218081bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23727892)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    {\footnotesize
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cube_v2.pdf}}%
    \put(0.98819838,0.22639368){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pos\end{tabular}}}}%
    \put(0.98786609,0.04898239){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}neg\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cube_v2.pdf}}%
    }
  \end{picture}%
\endgroup%


==> figures/gradient_images/head.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500.68218081bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23727892)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    {\footnotesize
    \put(0,0){\includegraphics[width=\unitlength,page=1]{head.pdf}}%
    \put(0.98819838,0.22639368){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pos\end{tabular}}}}%
    \put(0.98786609,0.04898239){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}neg\end{tabular}}}}%
    \put(0.28764606,0.02135064){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}finite difference\\(65536 spp)\end{tabular}}}}%
    \put(0.09590767,0.02135064){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}scene\end{tabular}}}}%
    \put(0.47935996,0.02146959){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}ours\\(8192 spp)\end{tabular}}}}%
    \put(0.67109837,0.02146959){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}ours\\(256 spp)\end{tabular}}}}%
    \put(0.86310256,0.02139608){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}bsdf\\(256 spp)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{head.pdf}}%
    }
  \end{picture}%
\endgroup%


==> figures/gradient_images/hotdog.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500.68218081bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23727892)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    {\footnotesize
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hotdog.pdf}}%
    \put(0.98819838,0.22639368){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pos\end{tabular}}}}%
    \put(0.98786609,0.04898239){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}neg\end{tabular}}}}%
    \put(0.28764606,0.02135064){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}finite difference\\(65536 spp)\end{tabular}}}}%
    \put(0.09590767,0.02135064){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}scene\end{tabular}}}}%
    \put(0.47935996,0.02146959){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}ours\\(8192 spp)\end{tabular}}}}%
    \put(0.67109837,0.02146959){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}ours\\(256 spp)\end{tabular}}}}%
    \put(0.86310256,0.02139608){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}bsdf\\(256 spp)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hotdog.pdf}}%
    }
  \end{picture}%
\endgroup%


==> figures/gradient_images/sphere.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500.68218081bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23727892)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    {\footnotesize
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sphere.pdf}}%
    \put(0.98819838,0.22639368){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pos\end{tabular}}}}%
    \put(0.98786609,0.04898239){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}neg\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sphere.pdf}}%
    }
  \end{picture}%
\endgroup%


==> figures/pipeline/pipeline_v3.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1122.76121125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49400563)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pipeline_v3.pdf}}%
    \put(0.24623652,0.07913551){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}surfaces \& material\end{tabular}}}}%
    \put(0.11717725,0.4476822){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}NeRF\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pipeline_v3.pdf}}%
    \put(0.78011092,0.01391699){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Spatially varying illumination\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pipeline_v3.pdf}}%
    \put(0.13931815,0.15602896){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\mycontour{(a)}\end{tabular}}}}%
    \put(0.32506327,0.16429129){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\mycontour{(b)}\end{tabular}}}}%
    \put(0.53197679,0.37490295){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.53197679,0.14537785){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
  \end{picture}%
\endgroup%

